Adaptive numerical simulations with Trixi.jl: A case study of Julia for scientific computing

We present Trixi.jl, a Julia package for adaptive high-order numerical simulations of hyperbolic partial differential equations. Utilizing Julia's strengths, Trixi.jl is extensible, easy to use, and fast. We describe the main design choices that enable these features and compare Trixi.jl with a mature open source Fortran code that uses the same numerical methods. We conclude with an assessment of Julia for simulation-focused scientific computing, an area that is still dominated by traditional high-performance computing languages such as C, C++, and Fortran.

==> pid_data/pids_euler_ranocha.dat <==
Polydeg	StructuredMesh	Fluxo
   3.000000000000000   0.000000264228920   0.000000644412000
   4.000000000000000   0.000000272649285   0.000000695122000
   5.000000000000000   0.000000307738218   0.000000710152000
   6.000000000000000   0.000000342873386   0.000000792470000
   7.000000000000000   0.000000381910438   0.000000912850000
   8.000000000000000   0.000000422444734   0.000000993062000
   9.000000000000000   0.000000461290646   0.000001127350000
  10.000000000000000   0.000000499432453   0.000001254706000
  11.000000000000000   0.000000541899806   0.000001228766000
  12.000000000000000   0.000000605258073   0.000001256262000
  13.000000000000000   0.000000669622152   0.000001438754000
  14.000000000000000   0.000000712368932   0.000001642072000
  15.000000000000000   0.000000753391277   0.000001602656000


==> pid_data/pids_euler_ranocha_relative.dat <==
Polydeg	StructuredMesh	Fluxo
   3.000000000000000   0.410031036045263   1.000000000000000
   4.000000000000000   0.392232277211770   1.000000000000000
   5.000000000000000   0.433341338192387   1.000000000000000
   6.000000000000000   0.432664184133153   1.000000000000000
   7.000000000000000   0.418371515583064   1.000000000000000
   8.000000000000000   0.425396132366358   1.000000000000000
   9.000000000000000   0.409181395307580   1.000000000000000
  10.000000000000000   0.398047393572678   1.000000000000000
  11.000000000000000   0.441011393544418   1.000000000000000
  12.000000000000000   0.481792868844238   1.000000000000000
  13.000000000000000   0.465418099272009   1.000000000000000
  14.000000000000000   0.433823201418695   1.000000000000000
  15.000000000000000   0.470089200052912   1.000000000000000


==> pid_data/pids_euler_weak.dat <==
Polydeg	StructuredMesh	Fluxo
   3.000000000000000   0.000000101861723   0.000000244382000
   4.000000000000000   0.000000092975249   0.000000206124000
   5.000000000000000   0.000000088387184   0.000000195860400
   6.000000000000000   0.000000089362550   0.000000193902600
   7.000000000000000   0.000000086760402   0.000000199968000
   8.000000000000000   0.000000085767366   0.000000206380000
   9.000000000000000   0.000000089496624   0.000000203706000
  10.000000000000000   0.000000089797961   0.000000208474000
  11.000000000000000   0.000000091598688   0.000000205284000
  12.000000000000000   0.000000093344646   0.000000210178000
  13.000000000000000   0.000000091524967   0.000000223068000
  14.000000000000000   0.000000099055190   0.000000208842000
  15.000000000000000   0.000000105827338   0.000000204744000


==> pid_data/pids_euler_weak_relative.dat <==
Polydeg	StructuredMesh	Fluxo
   3.000000000000000   0.416813525546071   1.000000000000000
   4.000000000000000   0.451064647008597   1.000000000000000
   5.000000000000000   0.451276438728809   1.000000000000000
   6.000000000000000   0.460863083321214   1.000000000000000
   7.000000000000000   0.433871428428549   1.000000000000000
   8.000000000000000   0.415579833801725   1.000000000000000
   9.000000000000000   0.439342112652548   1.000000000000000
  10.000000000000000   0.430739377092587   1.000000000000000
  11.000000000000000   0.446204711521599   1.000000000000000
  12.000000000000000   0.444121868606610   1.000000000000000
  13.000000000000000   0.410300749098929   1.000000000000000
  14.000000000000000   0.474306845845184   1.000000000000000
  15.000000000000000   0.516876382213887   1.000000000000000


==> pid_data/pids_mhd_flogor.dat <==
Polydeg	StructuredMesh	Fluxo
   3.000000000000000   0.000000345609519   0.000000647804000
   4.000000000000000   0.000000366478131   0.000000650078000
   5.000000000000000   0.000000438797298   0.000000733382000
   6.000000000000000   0.000000511004129   0.000000825892000
   7.000000000000000   0.000000580815172   0.000000904874000
   8.000000000000000   0.000000654910627   0.000001037644000
   9.000000000000000   0.000000727346167   0.000001109422000
  10.000000000000000   0.000000817416309   0.000001170576000
  11.000000000000000   0.000000901389370   0.000001253710000
  12.000000000000000   0.000001018222970   0.000001430178000
  13.000000000000000   0.000001124300030   0.000001286112000
  14.000000000000000   0.000001179045620   0.000001633572000
  15.000000000000000   0.000001251266340   0.000001744904000


==> pid_data/pids_mhd_flogor_relative.dat <==
Polydeg	StructuredMesh	Fluxo
   3.000000000000000   0.533509393273274   1.000000000000000
   4.000000000000000   0.563744859847587   1.000000000000000
   5.000000000000000   0.598320245111006   1.000000000000000
   6.000000000000000   0.618729965903532   1.000000000000000
   7.000000000000000   0.641874086336882   1.000000000000000
   8.000000000000000   0.631151557759694   1.000000000000000
   9.000000000000000   0.655608205894601   1.000000000000000
  10.000000000000000   0.698302638188379   1.000000000000000
  11.000000000000000   0.718977570570547   1.000000000000000
  12.000000000000000   0.711955413941481   1.000000000000000
  13.000000000000000   0.874185164278072   1.000000000000000
  14.000000000000000   0.721759200084232   1.000000000000000
  15.000000000000000   0.717097525136053   1.000000000000000


==> pid_data/pids_mhd_weak.dat <==
Polydeg	StructuredMesh	Fluxo
   3.000000000000000   0.000000262980257   0.000000539628000
   4.000000000000000   0.000000293277906   0.000000621690000
   5.000000000000000   0.000000331315358   0.000000510696000
   6.000000000000000   0.000000370071925   0.000000581280000
   7.000000000000000   0.000000403676819   0.000000681164000
   8.000000000000000   0.000000449267104   0.000000845064000
   9.000000000000000   0.000000494139231   0.000000935602000
  10.000000000000000   0.000000551049961   0.000000998948000
  11.000000000000000   0.000000616489914   0.000001047386000
  12.000000000000000   0.000000709825297   0.000001127140000
  13.000000000000000   0.000000788017166   0.000001154322000
  14.000000000000000   0.000000822668257   0.000001101716000
  15.000000000000000   0.000000873862848   0.000001366270000


==> pid_data/pids_mhd_weak_relative.dat <==
Polydeg	StructuredMesh	Fluxo
   3.000000000000000   0.487336196416791   1.000000000000000
   4.000000000000000   0.471743000530811   1.000000000000000
   5.000000000000000   0.648752600372824   1.000000000000000
   6.000000000000000   0.636650022364437   1.000000000000000
   7.000000000000000   0.592627941288735   1.000000000000000
   8.000000000000000   0.531636780172863   1.000000000000000
   9.000000000000000   0.528151105918970   1.000000000000000
  10.000000000000000   0.551630276050405   1.000000000000000
  11.000000000000000   0.588598581611746   1.000000000000000
  12.000000000000000   0.629757880121369   1.000000000000000
  13.000000000000000   0.682666678794998   1.000000000000000
  14.000000000000000   0.746715357678385   1.000000000000000
  15.000000000000000   0.639597479268373   1.000000000000000

